On the Statistical Benefits of Temporal Difference Learning

Given a dataset on actions and resulting long-term rewards, a direct estimation approach fits value functions that minimize prediction error on the training data. Temporal difference learning (TD) methods instead fit value functions by minimizing the degree of temporal inconsistency between estimates made at successive time-steps. Focusing on finite state Markov chains, we provide a crisp asymptotic theory of the statistical advantages of this approach. First, we show that an intuitive inverse trajectory pooling coefficient completely characterizes the percent reduction in mean-squared error of value estimates. Depending on problem structure, the reduction could be enormous or nonexistent. Next, we prove that there can be dramatic improvements in estimates of the difference in value-to-go for two states: TD's errors are bounded in terms of a novel measure - the problem's trajectory crossing time - which can be much smaller than the problem's time horizon.

==> Data/errors_95.csv <==
num_samples,Empirical_treatment_TD_A,Empirical_treatment_TD_B,Empirical_treatment_TD_ATE,Theoretical_treatment_TD_A,Theoretical_treatment_TD_B,Theoretical_treatment_TD_ATE,Empirical_treatment_TD_A_UB,Empirical_treatment_TD_B_UB,Empirical_treatment_TD_ATE_UB,Empirical_treatment_TD_A_LB,Empirical_treatment_TD_B_LB,Empirical_treatment_TD_ATE_LB,Empirical_treatment_MC_A,Empirical_treatment_MC_B,Empirical_treatment_MC_ATE,Empirical_treatment_MC_A_UB,Empirical_treatment_MC_B_UB,Empirical_treatment_MC_ATE_UB,Empirical_treatment_MC_A_LB,Empirical_treatment_MC_B_LB,Empirical_treatment_MC_ATE_LB,Theoretical_treatment_MC_A,Theoretical_treatment_MC_B,Theoretical_treatment_MC_ATE
100,1.84216602331126,1.777598382376491,0.6505624471980727,1.827689054510638,1.7629420143869419,0.6188820049497151,1.9280872709180115,1.9032832084140279,0.6951282616011788,1.7400914248717545,1.669183676548942,0.6114954910264523,4.743754546659009,3.7039098727619795,5.947900753517335,5.048063984177003,3.9052855393987276,6.359512905784345,4.424678163858294,3.49695513087944,5.6134752224064615,4.526234136917773,3.632556366776089,5.803642065117841
300,1.0435384453611785,1.014106490107605,0.3648209289345079,1.0552167676166495,1.017835046572002,0.3573116921543333,1.111884031273698,1.0707314430694779,0.3848305828208269,0.9775627658737934,0.95262731483956,0.3399691851153474,2.640688541662172,2.1322581067521553,3.396527036872796,2.8267642139938873,2.245920952853059,3.6049468268217497,2.4857490136534413,1.9953376023305465,3.2014117989806583,2.6132224973647498,2.097257396204664,3.3507343085760213
500,0.810843233764141,0.7774282988112982,0.27970058682133575,0.8173673935236211,0.7884116369119227,0.27677244662378486,0.8515878694361917,0.8224963741187412,0.29964915304875195,0.7670782140148956,0.7378637386109115,0.2648338103377168,2.0228851249722686,1.6303031263058256,2.6055924781333486,2.1305220520151154,1.7187507968872302,2.7501982244093615,1.917848412439257,1.5424252916443095,2.454554669987347,2.0241934424456463,1.624528593642199,2.5954676349361505
700,0.6828877114003121,0.6649353464970672,0.2357714670241902,0.6908015303128461,0.666329449413586,0.23391541085571302,0.7245421467031887,0.7130732005915982,0.2501853289496668,0.6419089243278594,0.6215483624106156,0.22184787932100414,1.7042702853673755,1.3737951396697825,2.1689680343278144,1.7922315340934125,1.4510163881376252,2.298759407842814,1.592890494322505,1.2932019788550848,2.039884760658982,1.7107557002765004,1.3729772528448376,2.1935705146764484
900,0.6066391816987815,0.5837972460666838,0.20727829011041116,0.6092296848368793,0.5876473381289806,0.20629400164990505,0.6452381486391724,0.6201339799750368,0.21948473499331683,0.5671522322886559,0.5469070335001777,0.19469424131818566,1.508532888004787,1.202777479777235,1.9172347511601622,1.5945036284991394,1.2722702058038105,2.0179994168970508,1.4189657381604686,1.1401696097514191,1.8013941030071887,1.5087447123059246,1.2108521222586965,1.9345473550392804
1100,0.5452299166673018,0.5320544571677673,0.1870172637422742,0.5510689842955641,0.531547017170438,0.18659994544737077,0.5807448951657893,0.5641066105197001,0.19986747723688023,0.5164406307179626,0.5034830572230761,0.1759114054803582,1.3595137390751815,1.0913283759983716,1.746302970125411,1.4299709919188914,1.162909462962161,1.8500572305828507,1.2873597232087928,1.0246173593408967,1.6384414355992254,1.364710940495851,1.0952569544011745,1.7498639225017492
1300,0.5014816636194138,0.48738161618105297,0.17271737104605636,0.5069097385878772,0.48895214065706866,0.1716469847929351,0.5323123069406037,0.5154312770311659,0.1814695017551255,0.46916956095011014,0.459820011695358,0.16102370756028786,1.2503809696977568,1.0068651372498094,1.5961510367440166,1.3089374700544787,1.0672467971717414,1.685836854699051,1.1762508386664399,0.9478069475853835,1.5055558135304485,1.2553514819548095,1.007489864724951,1.6096406961709302
1500,0.47287740459287037,0.45946424272031183,0.15903989198221505,0.4719072846776854,0.4551896708033321,0.15979464656251352,0.4978547224817646,0.49191957601739,0.16938415739620563,0.44163307755662645,0.4325059664293381,0.14972500458418175,1.163786989104752,0.9436635033106189,1.5027140821421991,1.2318905957896227,0.9952007995799536,1.5866014315078216,1.1007156070598358,0.8872288725090469,1.4155605686839263,1.1686686288878692,0.9379220208455677,1.498493937703348
1700,0.4404264581780221,0.432988343014448,0.15036548783203688,0.443279707207802,0.4275762433621489,0.15010093389421805,0.46771796568185575,0.4582657009015207,0.1593576894073857,0.41305282100693547,0.4027671632981374,0.1416882314806643,1.1014217755047,0.8860245565846689,1.4122173139375984,1.1558915943152763,0.9527444148436942,1.488110340711636,1.0258763667146475,0.8339691605592067,1.325263640206165,1.0977730254581393,0.8810243288957496,1.40758995575051
1900,0.42211732841179667,0.40986644927771654,0.14230416015974576,0.4193006257277512,0.4044466360018267,0.14198126934482352,0.44332612889378875,0.43405411272127326,0.15092045834573295,0.3961499612646553,0.3835520872081128,0.13367132863735484,1.0400586270805556,0.84078474386529,1.3464024268520554,1.1062634788783723,0.8904039695556325,1.418622647740985,0.980533938375331,0.7895929403573159,1.270999751558411,1.0383893261909796,0.833365584710118,1.3314468034910723
2100,0.40248048389794017,0.38555126698726955,0.13679473210059415,0.3988344494827271,0.384705486987909,0.13505112542514783,0.42246227274487874,0.4114509089340719,0.1439060837582498,0.3793185122915609,0.36344852314132103,0.12822791842425077,0.9880915606087164,0.7996290304150699,1.2893425925816246,1.0465511702685442,0.8488722156823433,1.3616798789627247,0.9352248942828493,0.7536177274805981,1.2168570486840284,0.9877052640723245,0.7926887865211999,1.2664585271348732
2300,0.38418808615224775,0.3711345873481644,0.13049258160555696,0.38109951227981465,0.3675988211464922,0.12904581863255749,0.40791154406935426,0.3902823680522823,0.13666814413902503,0.361501996232706,0.3496207906692163,0.12304413907292913,0.9432875228051397,0.7671786876334233,1.2325580142099952,1.0023131280924895,0.810669047977406,1.2978235551921145,0.8875963814322627,0.7206799617032281,1.1530950216548557,0.943785058944539,0.7574403623476126,1.210143024605038
2500,0.3677543445774378,0.35251777722311883,0.12454675593446556,0.36553781090212767,0.35258840287738835,0.12377640098994301,0.38805489311242863,0.3770675035551738,0.1314211309001634,0.34563777200933177,0.33248328445332187,0.11798125083081261,0.913185997644948,0.7283309781800811,1.1609223158482083,0.9654322538608663,0.773810754993751,1.2425474063059772,0.8517171277162706,0.6892593681395424,1.0909018443359746,0.9052468273835547,0.7265112733552179,1.1607284130235684
2700,0.35497817974051976,0.34167875146245746,0.11884175553896603,0.35173892253888317,0.339278348857334,0.11910389738477777,0.3744927755558125,0.3609230513592912,0.1259495100365355,0.3344603882602338,0.3216129392266565,0.11202121742010687,0.8805405068563882,0.7054760621148686,1.1147096475399279,0.9322075484254807,0.7450751650413306,1.1879962162085607,0.8299272525381832,0.6609504140927651,1.0446029767234428,0.8710741657882499,0.6990857987348881,1.116911436192007
2900,0.3423936252745836,0.32811823409388463,0.11379185491173456,0.33939333705984914,0.3273701135481162,0.11492350320082922,0.3616740500089752,0.3483452973926213,0.122434555437915,0.3201700629770797,0.30857520470935584,0.10742218435850859,0.8474154077085437,0.6803144647441657,1.078346624433621,0.8971339222249047,0.7229820545090082,1.1541289616660848,0.7982499317391644,0.6396892816307657,1.010498359952078,0.8405005787234624,0.6745487829756887,1.0777092759406213
3100,0.32796512857457155,0.31609792073624204,0.11127171775221222,0.3282626446464138,0.31663373294965763,0.11115448941792958,0.3494676666011146,0.3335406394822546,0.11656973653618358,0.3095206723827025,0.29840585306202944,0.10487898726306492,0.8192705220410679,0.6636425091386778,1.042569823949287,0.8677914418637911,0.6959326255050281,1.1037925782924127,0.7729930923333839,0.6230071972514399,0.9819977739042014,0.8129356492050155,0.6524263833841036,1.0423648859607855
3300,0.3173049085593982,0.30672571699475365,0.108600062790823,0.3181598264250975,0.306888813450295,0.10773352873480899,0.33520167414088897,0.3234771002444258,0.114768911340046,0.29998045609196267,0.28815376831908124,0.10116785986476527,0.8026234769595054,0.6413119607292748,1.005640387658914,0.8431902710412296,0.6766820893141079,1.0695352112709748,0.7492571900402243,0.5999061994340342,0.9485166766357094,0.7879162288613071,0.6323468974553278,1.0102844067015992
3500,0.3077630699731481,0.2958918793617641,0.10558851401761951,0.30893583614808107,0.29799158885975713,0.10461015193163331,0.3230699386070433,0.3154357902889742,0.11212415184470903,0.28954221500493327,0.2775834687120674,0.09861252413225463,0.7703848986641976,0.6190666039437638,0.9776515930440797,0.8185129191989482,0.6545164947066199,1.0289233024307076,0.7261808370654086,0.5824606372008149,0.9257856707537138,0.7650732077427022,0.6140140937843948,0.9809945568511474
3700,0.29808986787822234,0.2913169383464657,0.10173274493463154,0.30047022967063486,0.2898258818432799,0.10174357487524228,0.31761292791066537,0.3072495433143391,0.10790109642872368,0.2812604821961554,0.2699224120226126,0.09603042398405058,0.7496337776866017,0.6028245811477893,0.9547831878616866,0.7919786795152571,0.6404050874208891,1.0084096027957257,0.7058248754410246,0.5649479433813756,0.9011306961199923,0.7441083084162198,0.5971885880276171,0.9541128781881456
3900,0.29125378078146397,0.28262885354157896,0.09938067625185254,0.2926644740285537,0.28229665002920235,0.09910043287578868,0.3082411723402126,0.30077865108981783,0.10620318812078187,0.27509136645717625,0.2656243333120037,0.09334556411478555,0.7309111816942713,0.5870479123216641,0.9276899179200987,0.773653733767423,0.6214742764715266,0.9832102342685372,0.6880434081224431,0.5528080931233,0.8784682035395031,0.7247775160342049,0.5816745446047702,0.9293264892328632
4100,0.28705231885582433,0.27879408778584663,0.09718025613388777,0.28543707520555595,0.2753252863782858,0.09665313087815992,0.30622319664814546,0.2946045653789551,0.10267158268709392,0.271492570928534,0.26026009817350343,0.09118245366164011,0.7137668290074746,0.5756753261455513,0.9038562279024116,0.7476667982373547,0.6049313072842464,0.9563655065697206,0.6686623245826145,0.5435046359818243,0.8525513727188283,0.7068790123510766,0.5673099930718288,0.9063766139644117
4300,0.28224288344134035,0.27280812167860574,0.09457674887000155,0.27871996782542224,0.26884613677329083,0.09437862095940752,0.29969733149818206,0.28777197655528075,0.10065101972761153,0.266259641254573,0.25432462310095655,0.08946356116079587,0.6918392467040771,0.5601632940329627,0.8839040992886097,0.7298871178480203,0.5907696288575351,0.9275351785501157,0.65168229176244,0.5250679304471485,0.8305918382332776,0.6902442348705912,0.5539596525859544,0.8850471176526362
4500,0.273766544369009,0.2650104365978142,0.09308958541359529,0.272455797841207,0.26280387897064095,0.09225748220792829,0.2913220516917205,0.2787715627886005,0.09875435687531378,0.25837801352377704,0.24877097284725166,0.08712707193934965,0.6744354174498989,0.544247502905023,0.8664278795989844,0.7065467180372849,0.5781594398910774,0.9158101214696794,0.636452056794426,0.5132881185373057,0.8108234946743477,0.6747311474818821,0.5415095312140662,0.8651558783120502
4700,0.2679930034586408,0.2567385073789683,0.09206622044430543,0.26659584839698913,0.2571515219398324,0.09027321839019013,0.2860334299387812,0.27432024929614374,0.09707662638417494,0.2524503844842991,0.24179382660312285,0.0859753891509554,0.6477138136869198,0.5381643747568546,0.8402800781780588,0.6809069160884245,0.5685673160444652,0.8863519109328654,0.6141889719684823,0.5024785302327167,0.7885530579728194,0.6602191038989911,0.529862803555417,0.8465482004852372
4900,0.2632975705474716,0.25389032162155617,0.089942327495182,0.2610984363586626,0.25184885919813454,0.08841171499281644,0.27980065639732604,0.27006836920695776,0.09510955721694837,0.24745594462731704,0.23888141837538968,0.08511930440001236,0.6387838536421562,0.523795154027179,0.8227130031553862,0.6739173274688359,0.5539865401299878,0.8678337047163255,0.6053206147621434,0.49272531952545306,0.774209122695915,0.6466048767025391,0.5189366238251556,0.8290917235882631


==> Data/meeting_hor.csv <==
,meeting_hor,state_s_ratio,state_s_ratio_theo,state_s_ratio_LB,state_s_ratio_UB,state_sb_ratio,state_sb_ratio_theo,state_sb_ratio_LB,state_sb_ratio_UB,state_ATE_ratio,state_ATE_ratio_theo,state_ATE_ratio_LB,state_ATE_ratio_UB
0,1,0.5347585888692462,0.525,0.5006857514383636,0.585099670890309,0.5231692458725259,0.525,0.4829053179242162,0.5740323334178191,0.0499031352858219,0.05000000000000002,0.044431089668995664,0.05617810266126618
1,2,0.5617906076233974,0.5499999999999999,0.5287090548274752,0.6142589058843897,0.5424497355242746,0.5499999999999999,0.5042015747345194,0.5881060619020616,0.09678266564168349,0.10000000000000003,0.08902907688691077,0.11060049358934117
2,3,0.587872933963261,0.5750000000000001,0.5437602581163563,0.6299795469427337,0.5647761258203609,0.5750000000000001,0.5336989044136229,0.6134797900178841,0.14626278920191785,0.15000000000000005,0.13345251024887553,0.1647081262706101
3,4,0.6122131622728815,0.6,0.5502433227942638,0.6725909182135265,0.5916387226841591,0.6,0.5384800594031068,0.6323411342750493,0.19841624667160565,0.20000000000000007,0.18007377585069984,0.22070066416582412
4,5,0.6278124764213617,0.625,0.5890225809572336,0.6904717673779883,0.6172154924914456,0.625,0.5671642826445427,0.6674694265999733,0.23819115781914305,0.2500000000000001,0.21418024251971723,0.25697412940315295
5,6,0.6516570853163683,0.65,0.607627449047239,0.6978273396526947,0.6470555864413033,0.65,0.6002327178402451,0.690191528837018,0.292061387072334,0.3000000000000001,0.2685179426268337,0.32738487303415376
6,7,0.6808140860425169,0.6750000000000002,0.6350567287300818,0.7354496769862868,0.6707123199885257,0.6750000000000002,0.6302160756244056,0.7106575661519969,0.34440947893994384,0.3500000000000001,0.3063571568569842,0.37723754508657775
7,8,0.7049983994651982,0.7000000000000002,0.6709174642158858,0.7450469127258109,0.6977564642192454,0.7000000000000002,0.6564266823853199,0.7381268094787997,0.3970151661142466,0.4000000000000001,0.36550969714884557,0.4325030638417193
8,9,0.7170207067131162,0.7250000000000003,0.6662048790504898,0.7568696172515113,0.7368451633565468,0.7250000000000003,0.6989386922135948,0.7804182742176055,0.44906087830474567,0.45,0.4101246378967446,0.4899648330392092
9,10,0.7609760706960123,0.7500000000000004,0.7158600364309353,0.8102187736130738,0.752671091666183,0.7500000000000004,0.7036223658065567,0.796915956498798,0.508618727774118,0.5,0.4708503862281456,0.5436951691928062
10,11,0.8016738927363515,0.7750000000000006,0.7621643720164859,0.848765716158782,0.7685533780083191,0.7750000000000006,0.7237252168349109,0.809293716397943,0.565241783164292,0.5499999999999999,0.5163793700223858,0.6127649083686435
11,12,0.8229495939157804,0.8000000000000006,0.777936271258767,0.8655847977416632,0.8032245359143684,0.8000000000000006,0.7501707079394502,0.8536885387559127,0.6227791608499825,0.6,0.580197503653563,0.6753163453549949
12,13,0.8464968711963358,0.8250000000000005,0.8034285217348608,0.8894470042936155,0.8119071285263223,0.8250000000000005,0.7688081699721008,0.8512048295839765,0.6552905781258106,0.65,0.6160540457538565,0.7075959954797645
13,14,0.8645314218375099,0.8500000000000005,0.8216599515874263,0.9092556323821567,0.8333548776314148,0.8500000000000005,0.7980069453763539,0.8729772414807876,0.6937104702820972,0.7000000000000002,0.6485508461696967,0.7495600873040656
14,15,0.8973164612450291,0.8750000000000004,0.8595759772772994,0.9353056798583292,0.857030921991057,0.8750000000000004,0.8268387863669836,0.8947718903362197,0.7498427557235106,0.7500000000000002,0.7091162098913923,0.8012152220839411
15,16,0.9194518820710322,0.9000000000000004,0.8842174186179989,0.9583487808812736,0.8842177426183697,0.9000000000000004,0.8397605351152132,0.920201075260011,0.7987812511409594,0.8000000000000004,0.7574578144087863,0.8407341583090949
16,17,0.9516876084262637,0.9250000000000003,0.9157308001076497,0.9812503289288114,0.922730045607017,0.9250000000000003,0.8866304929126619,0.9554673638490855,0.8711077666590983,0.8500000000000005,0.8327192718311167,0.9056764780060186
17,18,0.9600115811149428,0.9500000000000002,0.9364765888131934,0.9848792385164985,0.9589676262944739,0.9500000000000002,0.9328173144920753,0.9831083981943115,0.9164346049446128,0.9000000000000006,0.8811274623620383,0.9495622016119453
18,19,0.9879198283483948,0.9750000000000001,0.9700716439372339,1.0083268018358196,0.9739112809509822,0.9750000000000001,0.95967050290024,0.996131669368046,0.9603085480170962,0.9500000000000007,0.9301416641017355,0.9831385287258859
19,20,0.9999999999999996,1.0,0.9999999999999988,1.0000000000000002,1.0000000000000002,1.0,0.9999999999999996,1.0000000000000009,0.9999999999999996,1.0000000000000009,0.9999999999999988,1.0000000000000002


==> Data/regret.csv <==
num_samples,Empirical_treatment_TD_ATE,Theoretical_treatment_TD_ATE,Empirical_treatment_TD_ATE_UB,Empirical_treatment_TD_ATE_LB,Empirical_treatment_MC_ATE,Empirical_treatment_MC_ATE_UB,Empirical_treatment_MC_ATE_LB,Theoretical_treatment_MC_ATE
200,0.20666666666666667,0.19302197170980628,0.21546666666666667,0.19746333333333335,0.4726666666666667,0.48453666666666667,0.46132999999999996,0.4801913256439889
400,0.1252,0.11012566669938417,0.13266999999999998,0.1184,0.4776,0.48840666666666666,0.4670566666666667,0.47199781640780836
600,0.07813333333333333,0.0666304812754499,0.08400333333333333,0.07186666666666666,0.47546666666666665,0.4862666666666667,0.464,0.4657185585003375
800,0.054933333333333334,0.04149205887093399,0.06013333333333333,0.04986666666666666,0.46653333333333336,0.4782666666666667,0.4553333333333333,0.46043145786676953
1000,0.0368,0.026296061423515704,0.04133333333333333,0.0324,0.4648,0.4756033333333334,0.454,0.4557791872485617
1200,0.023466666666666667,0.01686637273459779,0.026803333333333332,0.02013,0.4544,0.46507000000000004,0.4432,0.4515784077137417
1400,0.0172,0.010913234988743081,0.0204,0.014133333333333333,0.4514666666666667,0.46386666666666665,0.44066666666666665,0.44772016078201415
1600,0.010666666666666666,0.007108759120787678,0.012933333333333333,0.0084,0.4474666666666667,0.4588,0.4364,0.4441334236733977
1800,0.008133333333333333,0.004655188794626008,0.0104,0.00613,0.44693333333333335,0.45747000000000004,0.43612999999999996,0.4407688427799491
2000,0.0056,0.00306163310261387,0.007333333333333333,0.0038666666666666667,0.44,0.4516,0.42893333333333333,0.4375904687337425


==> Data/var_horizons.csv <==
num_samples,Empirical_treatment_TD_A,Empirical_treatment_TD_B,Empirical_treatment_TD_ATE,Theoretical_treatment_TD_A,Theoretical_treatment_TD_B,Theoretical_treatment_TD_ATE,Empirical_treatment_TD_A_UB,Empirical_treatment_TD_B_UB,Empirical_treatment_TD_ATE_UB,Empirical_treatment_TD_A_LB,Empirical_treatment_TD_B_LB,Empirical_treatment_TD_ATE_LB,Empirical_treatment_MC_A,Empirical_treatment_MC_B,Empirical_treatment_MC_ATE,Empirical_treatment_MC_A_UB,Empirical_treatment_MC_B_UB,Empirical_treatment_MC_ATE_UB,Empirical_treatment_MC_A_LB,Empirical_treatment_MC_B_LB,Empirical_treatment_MC_ATE_LB,Theoretical_treatment_MC_A,Theoretical_treatment_MC_B,Theoretical_treatment_MC_ATE
10,0.006621128839963187,0.0037522233809934875,0.004919938459472895,0.006800952983697008,0.003775080146463509,0.004985000919432255,0.00720874123601725,0.004074980765173188,0.005362654293734919,0.006062706122258001,0.003428481976498041,0.0044917981047151185,0.02266852678949632,0.013205010028085424,0.03595468102248292,0.024755475041425234,0.014400982450179126,0.039248659835973934,0.020693341580825177,0.01206729456011242,0.03287777181327614,0.02260230604417524,0.013156376398541109,0.03575868244271635
20,0.009470506682316825,0.006736277723796959,0.004920041995127745,0.009796078978545014,0.006770220827994507,0.004985096519692735,0.010295112734365158,0.0073325139878794195,0.005351060862458631,0.008670863447943777,0.006145490432466153,0.004495441448398387,0.041679479323719466,0.02587386117960813,0.0671935955455052,0.04545515188273978,0.02818146754321598,0.07321172628314906,0.03806148569398344,0.023659188686267426,0.06158354201201278,0.042531456708018785,0.02610719652921796,0.06863865323723675
30,0.01278084850189884,0.010106980604740506,0.004920041998126584,0.013180812531465056,0.010154954374872934,0.004985096522940652,0.013908307652137228,0.011023697984644708,0.005365555103724095,0.01167760058167376,0.009236068289263157,0.004500202216354542,0.0645611550660752,0.04054767005869609,0.10460856998764798,0.07038044067764729,0.044182376405232475,0.1142261235611789,0.05910600317574298,0.037096683194716186,0.09534461723477562,0.06505325276076024,0.04074274817078505,0.1057960009315453
40,0.016149189494444837,0.013410791775786274,0.004920041998126618,0.0164934821913751,0.013467624034782747,0.004985096522940695,0.01764061776834358,0.014616229297087238,0.005355378026310247,0.014797568903141288,0.012270712769840895,0.004493282536889427,0.08719587915750947,0.05543088896049545,0.142494396020897,0.0950080809930679,0.06031098050618564,0.15519434358390743,0.07974494410805036,0.05075327467371994,0.13033461827152962,0.08709554040630288,0.05506669634213909,0.14216223674844194
50,0.01925173653663898,0.016484119459096575,0.004920041998126619,0.019580854401799203,0.01655499624520684,0.004985096522940693,0.020988485004598576,0.017973994710859337,0.005366182198288497,0.01759881317393316,0.01507806566995545,0.004491295607003103,0.10787867161142989,0.06901008987227215,0.17657853809525564,0.11780951158522113,0.07503476110082331,0.19283471535335187,0.09872500949276693,0.06313612280264039,0.16142227088404118,0.10763871353177348,0.06841646075209167,0.17605517428386513
60,0.022874745884404676,0.02006625223153191,0.004920041998126618,0.02323133418661488,0.020205476030022516,0.004985096522940692,0.024923006062296565,0.021850473854090488,0.0053576987205996365,0.02089303711295268,0.018350871788200742,0.0044938229152938144,0.1312789401593931,0.08516941239324653,0.21665686619234967,0.14293694446316405,0.09274343295717323,0.23632123760486226,0.11997009117079725,0.07787323652790798,0.19772560518013582,0.13192876769411183,0.08420109628973221,0.21612986398384404
70,0.026342184957664563,0.023511011399972623,0.0049200419981266195,0.026375729021684727,0.02334987086509236,0.004985096522940693,0.02866883976871089,0.02560298916853825,0.005363203395562786,0.024060211630284756,0.02148340232066017,0.004483739230758323,0.15377534155176817,0.0988930074322032,0.25107707242670757,0.16752514328524487,0.10750008585288504,0.27388030054862933,0.14023052965693242,0.09048945040159184,0.2295544721162052,0.15285136564118676,0.09779742591863953,0.2506487915598263
80,0.029735491782530276,0.026898731275981018,0.004920041998126619,0.029606610749481208,0.02658075259288885,0.0049850965229406964,0.0324237744049291,0.02926786919212823,0.005367436635021998,0.02708930436574187,0.0245971826728232,0.004498355189469515,0.1752175748128466,0.11274952128874015,0.28701985739209207,0.1913930577071493,0.12275475238616286,0.31239885140152857,0.1603695146993348,0.1031299009702907,0.2622982288567134,0.17434944172606726,0.11176772394648213,0.2861171656725494
90,0.03317123271913626,0.030261734378735264,0.004920041998126618,0.03291608833100085,0.029890230174408505,0.004985096522940696,0.03605949191465085,0.03307940377492643,0.005350789638097297,0.03031559972847662,0.02769407521747437,0.004490231934461925,0.19919742973735668,0.12808838038925036,0.3266402930257659,0.21687404142875233,0.13949113778358346,0.3557264533690174,0.18275441364854064,0.1169830043802854,0.2985196734301102,0.19637048949039979,0.12607786960502526,0.3224483590954251
100,0.03704216135779592,0.0340791587050896,0.004920041998126618,0.03669221395362747,0.03366635579703511,0.004985096522940695,0.040379740911166404,0.03704526323474668,0.005357954767121519,0.033856795666251736,0.03120612140771508,0.004497170353539979,0.2256851649274018,0.14390373351115918,0.3680334429849623,0.2462705285811968,0.15725720197877208,0.4008317738592751,0.20608335889662538,0.13138997309639014,0.3362956577316769,0.22149658285459692,0.142405796401233,0.36390237925582997
110,0.04032528921807879,0.03726856342853096,0.0049200419981266195,0.04030112967445815,0.03727527151786578,0.0049850965229406964,0.04395496378737701,0.040482329046074454,0.005361892147372439,0.03682152736236656,0.034158269400677406,0.004497065877633531,0.24890871361642827,0.16084094113031044,0.4100107174889388,0.2713439668386979,0.17519030960914903,0.44699675591709526,0.22746209146219049,0.14691217254015645,0.3739510101330946,0.2455100724487374,0.15801070937084405,0.40352078181958145
120,0.043542674171685475,0.040517596402841353,0.0049200419981266195,0.0434772917531496,0.04045143359655727,0.004985096522940691,0.04753525561504372,0.04412169862792122,0.0053622924657334885,0.039748761050445905,0.0371011958375948,0.004494506306132176,0.27278669889732127,0.17511876134616633,0.4493210366947427,0.29688627610071094,0.19098655681952215,0.4889856304421213,0.24956700512516147,0.15968257415893983,0.41166893856715264,0.26664404756090926,0.17174440022133358,0.43838844778224284


==> Data/var_horizons_p0.1.csv <==
num_samples,Empirical_treatment_TD_A,Empirical_treatment_TD_B,Empirical_treatment_TD_ATE,Theoretical_treatment_TD_A,Theoretical_treatment_TD_B,Theoretical_treatment_TD_ATE,Empirical_treatment_TD_A_UB,Empirical_treatment_TD_B_UB,Empirical_treatment_TD_ATE_UB,Empirical_treatment_TD_A_LB,Empirical_treatment_TD_B_LB,Empirical_treatment_TD_ATE_LB,Empirical_treatment_MC_A,Empirical_treatment_MC_B,Empirical_treatment_MC_ATE,Empirical_treatment_MC_A_UB,Empirical_treatment_MC_B_UB,Empirical_treatment_MC_ATE_UB,Empirical_treatment_MC_A_LB,Empirical_treatment_MC_B_LB,Empirical_treatment_MC_ATE_LB,Theoretical_treatment_MC_A,Theoretical_treatment_MC_B,Theoretical_treatment_MC_ATE
10,0.004770512777136282,0.035479199536814526,0.03335286680918989,0.004715317394161821,0.03392586051600758,0.03189185991284915,0.0051847491794490205,0.03870911149184189,0.03644933005553749,0.004360318651797012,0.03237427291946988,0.030411932462536824,0.014914015368474389,0.35298759347939573,0.36699767133720185,0.016235317398598553,0.38599362733802356,0.3994274914104824,0.01362866297492819,0.32150609222072746,0.33434773025364634,0.014878937767387732,0.3403083796021823,0.35518731736957004
20,0.0078046613834350876,0.0382623723504309,0.033346109179694675,0.007844072167971245,0.03705388503031416,0.03189124040081077,0.00847655617988798,0.041565205222740084,0.03639435787572374,0.007126831893403452,0.03489490895568368,0.030428072879958894,0.02925535250422418,0.6709873943656828,0.7012770424617157,0.03173954618919509,0.7343068124214677,0.7652053299315834,0.026763083957247885,0.6112143210575995,0.6379363366060884,0.028610915344436407,0.6396909438279057,0.6683018591723421
30,0.012858217569793764,0.043267091321945096,0.03329408556239066,0.013043511464320607,0.0422219977256893,0.031860901722321845,0.01396097171520985,0.04715904158283601,0.03636231347850304,0.011758973434144275,0.03943607302068146,0.030348911670674883,0.052145819474653486,1.2356595636600909,1.293000972554439,0.056604550572035874,1.351769680337788,1.4134290739474256,0.04767016964738789,1.1216555920226758,1.174235816795192,0.05143455042663005,1.1372847124179717,1.1887192628446017
40,0.016798961711844633,0.04688691658479956,0.03330175336122721,0.017091498530467007,0.0462668135981013,0.03185783855201089,0.018262308407193277,0.051090480017881634,0.03635741729580689,0.015407374108770026,0.04272835010196335,0.030385360111498706,0.07021101344245122,1.6522567086317128,1.7270581694503402,0.07658576296234416,1.8026166995136352,1.8851139748755628,0.06407149341437786,1.5036364484191693,1.5691545140470664,0.06920168322290768,1.5246381963577447,1.5938398795806523
50,0.022117908399782654,0.05207652070638831,0.033279173451990086,0.02260593632944822,0.05176973022391075,0.031846612605128805,0.024014435085277633,0.056828218909331825,0.03639688458379292,0.020190597067709017,0.047586132951429216,0.030286871171576687,0.09571744420919022,2.2022913235559995,2.3148718377783837,0.10424678525042788,2.4063717360553705,2.5316679289420976,0.08724907903039573,2.0060921410553747,2.101976895064421,0.09340585027023296,2.052329891981585,2.1457357422518175
60,0.026584667529334062,0.05699098279492901,0.03328000644659577,0.02686494571428111,0.05602593658331614,0.03184389480261575,0.02896949266912388,0.062078694939540026,0.03632703253821726,0.02421447650331609,0.05201888043542793,0.030359245251007992,0.11540828483369811,2.626212695326972,2.75754452699662,0.1255829216712392,2.86810833983808,3.011782338387515,0.10493298548505084,2.391832882431484,2.5091348890469187,0.11209912560655658,2.4598748465218825,2.571973972128439
70,0.04344224963041195,0.0740223101810025,0.03327713261903734,0.04429599353956308,0.07343010349639237,0.031817942924581885,0.047156029942089325,0.08053021050611338,0.036280971852158825,0.03962962384914573,0.0676032182648515,0.030367895426300837,0.18923471999038707,4.437118625325566,4.64689876848726,0.20648782726134646,4.85441520593386,5.079552858134891,0.17248811098832428,4.031126477879975,4.23856991896116,0.18860702812743194,4.127876258465764,4.316483286593197
80,0.05173155998999288,0.08211043012072458,0.03320742524054073,0.05249282921780983,0.0816315198788097,0.0317337518828867,0.056245014902234665,0.08952163181256759,0.0363054279689639,0.04720418275622,0.07492317151679143,0.030276527103543713,0.22510591015825535,5.289568777720934,5.567038297421239,0.2459254817691391,5.773278010988843,6.082781941110398,0.20488278591565398,4.817204498904583,5.077672776414497,0.2247877553819941,4.916677181733788,5.141464937115782
90,0.05957311155805711,0.08944679981789415,0.03320382446214705,0.059238635952782136,0.08837278766953861,0.03172340801258015,0.0649010754058679,0.09727951769692714,0.036185361299059735,0.05455534795721601,0.0817273308111901,0.030223295152896092,0.25569876620145854,5.973003250122101,6.288844018210873,0.2784482976148584,6.550642145339638,6.893396445412562,0.2331629921491033,5.43844917952718,5.708169088552698,0.25440918202512713,5.562474280289155,5.816883462314282
100,0.0658268619476762,0.09605490976959243,0.033214292051051246,0.06550343726524781,0.09463472711833512,0.0317130270263047,0.07167989066839715,0.10473945373828591,0.036221208401989925,0.060017590767230844,0.08775552079660685,0.030210403507346297,0.28368988130409667,6.596362191824345,6.9487712025920585,0.30943532951158026,7.204613991206288,7.613927738272223,0.258591752419159,5.979085740400407,6.31231867382403,0.2819230007580134,6.16232196898903,6.444244969747044
110,0.0830342199001638,0.11339119356891239,0.033177386785036456,0.08208930540257987,0.11120944393095107,0.031682875363572026,0.09059125084428794,0.12342927710058482,0.03624017480494771,0.07583533758336701,0.10350906954960702,0.030249082558431138,0.3605712427925581,8.292349730942256,8.739952188847319,0.3930682137442044,9.088248312887329,9.550605368835694,0.32864569703156943,7.522188679542504,7.9424742870293175,0.354763158099185,7.750360345261841,8.105123503361025
120,0.09864421937901738,0.12944996156567945,0.03311268344925427,0.09738662450766136,0.12648290011104732,0.03164694610808911,0.10744317691085663,0.1406815018460832,0.03608691217827145,0.0901558679608394,0.11823236471070489,0.03013667195282113,0.4318827878544716,9.659974785598198,10.147362509556372,0.4698463202973785,10.58195803222406,11.099512011893838,0.39456019670060316,8.765071066821,9.238997908609587,0.42193983720763045,9.214925336728111,9.63686517393574


==> Data/var_samples_p0.1.csv <==
num_samples,Empirical_treatment_TD_A,Empirical_treatment_TD_B,Empirical_treatment_TD_ATE,Theoretical_treatment_TD_A,Theoretical_treatment_TD_B,Theoretical_treatment_TD_ATE,Empirical_treatment_TD_A_UB,Empirical_treatment_TD_B_UB,Empirical_treatment_TD_ATE_UB,Empirical_treatment_TD_A_LB,Empirical_treatment_TD_B_LB,Empirical_treatment_TD_ATE_LB,Empirical_treatment_MC_A,Empirical_treatment_MC_B,Empirical_treatment_MC_ATE,Empirical_treatment_MC_A_UB,Empirical_treatment_MC_B_UB,Empirical_treatment_MC_ATE_UB,Empirical_treatment_MC_A_LB,Empirical_treatment_MC_B_LB,Empirical_treatment_MC_ATE_LB,Theoretical_treatment_MC_A,Theoretical_treatment_MC_B,Theoretical_treatment_MC_ATE
200,0.9606553782483149,1.1608115550174265,0.4505793723132524,0.9738662450766137,1.2648290011104732,0.3164694610808911,1.0434959499960574,1.2762258439041188,0.4981493229123141,0.8786390018717049,1.0447148703308429,0.4057121321220398,4.3164271191316015,95.81280450792428,99.91634878915997,4.707272902611709,109.74837839701038,113.6987826174345,3.9373585386251024,83.02212771695878,87.05365735325465,4.219398372076304,92.1492533672811,96.3686517393574
400,0.47846720290859396,0.6636202229808253,0.20913218819850224,0.48693312253830684,0.6324145005552366,0.15823473054044554,0.5205730410558275,0.7242384313524588,0.231389331796253,0.4380998241522235,0.603535424794576,0.18811352762057548,2.090129814957544,60.76932785218393,63.138541470203926,2.28301562961154,71.31448007624086,73.67635230385847,1.9089488906220033,52.54968299248152,54.99721087451746,2.109699186038152,46.07462668364055,48.1843258696787
600,0.3237851235604886,0.44867850447995056,0.12845829928299096,0.3246220816922046,0.42160966703682445,0.10548982036029703,0.3523057793488437,0.4885897576907,0.141652873356807,0.29613971029255404,0.40989848997666967,0.11588596071038999,1.4029671561344164,36.97908037562969,38.27684523414201,1.5329130229027246,41.422785211243934,42.80129931946173,1.27838326786376,32.8253155651801,34.06814012372756,1.4064661240254348,30.716417789093704,32.12288391311914
800,0.2472883438703946,0.3366607488434675,0.09063207610983284,0.24346656126915342,0.3162072502776183,0.07911736527022277,0.26843631826299313,0.366540379052244,0.0998686384489411,0.22558490488390257,0.307484145650311,0.08168901237176378,1.0680829627943496,26.341777610856088,27.360206880941227,1.1634449779439553,29.345354257348294,30.322819943906225,0.9742868249632191,23.57572780608786,24.573069612557383,1.054849593019076,23.037313341820276,24.09216293483935
1000,0.1962308533905793,0.26521132565762895,0.07121732683190836,0.19477324901532272,0.25296580022209464,0.06329389221617822,0.21380678196850708,0.2892109513171962,0.07822796809219856,0.17926565701787003,0.2423184236863161,0.06440737335395057,0.8468663826398968,20.27245762467476,21.131830623315953,0.9222005273579386,22.35741874075364,23.2580491078597,0.7734246770416396,18.24716360458468,19.08733565757451,0.8438796744152609,18.429850673456222,19.27373034787148
1200,0.16296052571287822,0.2187266616337257,0.057913210986893934,0.1623110408461023,0.21080483351841223,0.05274491018014851,0.17711499122765878,0.23806935920346678,0.06340889972256425,0.14905438596987722,0.1998921365569845,0.052681949665010545,0.7043790467899611,16.25173430471148,16.91854271051177,0.7670881301888242,17.86195754407892,18.564471991809434,0.6418852465055581,14.703602059118971,15.269751280064018,0.7032330620127174,15.358208894546852,16.06144195655957
1400,0.1397993263167691,0.18766011985082312,0.04888051957779367,0.1391237492966591,0.18068985730149617,0.045209923011555866,0.15186766276320302,0.2043765919620853,0.05330113887490811,0.12787221751165345,0.17145730103216628,0.044426801768596764,0.6102103168948767,13.877216578500368,14.448018443353149,0.6633712562967489,15.246304188048594,15.877683780756698,0.5576055794204978,12.565496559741003,13.085239109652392,0.6027711960109006,13.16417905246873,13.76695024847963
1600,0.12207225850285466,0.16412215178205136,0.04285484491735472,0.12173328063457671,0.15810362513880916,0.039558682635111385,0.13230534753686113,0.17858117782562985,0.04674893940071408,0.111595476911006,0.15015571250627377,0.03903053604281371,0.5294527878546142,11.978573001134746,12.481532577108139,0.5763903909046753,13.130690853342113,13.666267449710416,0.48314830094924055,10.864340725516403,11.336741547234961,0.527424796509538,11.518656670910138,12.046081467419675
1800,0.10750935104240661,0.14306751867468462,0.03794820459933729,0.10820736056406818,0.14053655567894147,0.03516327345343234,0.11669468030103884,0.15540625614632408,0.041432878517897426,0.0982392783746195,0.1307065151134031,0.03453222147996217,0.470358720433191,10.667962994895943,11.105161390142602,0.5125351506506547,11.664326794955944,12.132844846383087,0.4297831729264595,9.711633713082188,10.113740401892478,0.4688220413418116,10.2388059296979,10.707627971039713
2000,0.09714819376863325,0.1292998148326775,0.03385974731351217,0.09738662450766136,0.12648290011104732,0.03164694610808911,0.10577342694613803,0.14103531004536693,0.03695246651045096,0.0887881487328671,0.11825377173616185,0.030902805058916533,0.42041799401010005,9.483128889733248,9.883278529070509,0.4567200965073278,10.355881881420437,10.782006552215485,0.38441203592588014,8.637203111459252,8.995247064879367,0.42193983720763045,9.214925336728111,9.63686517393574

